Increasing planet-stirring efficiency of debris disks by "projectile stirring" and "resonant stirring"

Extrasolar debris disks are detected by observing dust, which is thought to be released during planetesimal collisions. This implies that planetesimals are dynamically excited ("stirred"), such that collisions are sufficiently common and violent. The most frequently considered stirring mechanisms are self-stirring by disk self-gravity, and planet-stirring via secular interactions. However, these models face problems when considering disk mass, self-gravity, and planet eccentricity, leading to the possibility that other, unexplored mechanisms instead stir debris. We hypothesize that planet-stirring could be more efficient than the traditional secular model implies, due to two additional mechanisms. First, a planet at the inner edge of a debris disk can scatter massive bodies onto eccentric, disk-crossing orbits, which then excite debris ("projectile stirring"). Second, a planet can stir debris over a wide region via broad mean-motion resonances, both at and between nominal resonance locations ("resonant stirring"). Both mechanisms can be effective even for low-eccentricity planets, unlike secular-planet-stirring. We run N-body simulations across a broad parameter space, to determine the viability of these new stirring mechanisms. We quantify stirring levels using a bespoke program for assessing Rebound debris simulations, which we make publicly available. We find that even low-mass projectiles can stir disks, and verify this with a simple analytic criterion. We also show that resonant stirring is effective for planets above ~0.5 MJup. By proving that these mechanisms can increase planet-stirring efficiency, we demonstrate that planets could still be stirring debris disks even in cases where conventional (secular) planet-stirring is insufficient.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
